Estimating Discretization Error with Preset Orders of Accuracy and Fractional Refinement Ratios

Verification of solutions is crucial for establishing the reliability of simulations. A central challenge is to find an accurate and reliable estimate of the discretization error. Current approaches to this estimation rely on the observed order of accuracy; however, studies have shown that it may alter irregularly or become undefined. Therefore, we propose a grid refinement method which adopts constant orders given by the user, called the Preset Orders Expansion Method (POEM). The user is guaranteed to obtain the optimal set of orders through iterations and hence an accurate estimate of the discretization error. This method evaluates the reliability of the estimation by assessing the convergence of the expansion terms, which is fundamental for all grid refinement methods. We demonstrate these capabilities using advection and diffusion problems along different refinement paths. POEM requires a lower computational cost when the refinement ratio is higher. However, the estimated error suffers from higher uncertainty due to the reduced number of shared grid points. We circumvent this by using fractional refinement ratios and the Method of Interpolating Differences between Approximate Solutions (MIDAS). As a result, we can obtain a global estimate of the discretization error of lower uncertainty at a reduced computational cost.

==> figures/consistencies/cons-1D-RK2U2-c0.67.dat <==
r_x=0.67,r_t=0.67
log(dx) log(L2)
log(dx) Cp_sh Cp1_sh Cp_in Cp1_in
-0.60205999132796E+00  0.74956655497872E+00  0.66258265169911E+00  0.62098699538117E+00  0.52667057766125E+00
-0.90308998699194E+00 -0.12676401693890E-01 -0.17716089326575E+01  0.34604861543266E+00  0.22391922513174E+00
-0.12041199826559E+01 -0.51031815803058E+00 -0.84500288863375E+00 -0.49505388264758E+00 -0.83557466742118E+00
-0.15051499783199E+01 -0.11793831653649E+01 -0.18767338699424E+01 -0.11735940803904E+01 -0.18714087379961E+01
-0.18061799739839E+01 -0.17923204659222E+01 -0.28764773615117E+01 -0.17907844730551E+01 -0.28743881451618E+01
-0.21072099696479E+01 -0.23960164585734E+01 -0.38393587967621E+01 -0.23956294153951E+01 -0.38386851060488E+01
-0.24082399653118E+01 -0.29983547449062E+01 -0.47760484050673E+01 -0.29982578728721E+01 -0.47758550331785E+01
-0.27092699609758E+01 -0.36004688475399E+01 -0.56970189590299E+01 -0.36004446249320E+01 -0.56969669788343E+01
-0.30102999566398E+01 -0.42025404994864E+01 -0.66093433681912E+01 -0.42025344442569E+01 -0.66093297828398E+01



==> figures/consistencies/cons-1D-RK2U2-c0.75.dat <==
r_x=0.75,r_t=0.75
log(dx) log(L2)
log(dx) Cp_sh Cp1_sh Cp_in Cp1_in
-0.95424250943932E+00 -0.15808291972991E+00 -0.10500926367572E+01  0.25572304357778E+00  0.10364767477717E+00
-0.12552725051033E+01 -0.16282251466398E+01 -0.92598368835429E+00 -0.51848089319825E+00 -0.94933533159203E+00
-0.15563025007673E+01 -0.12825285129213E+01 -0.20353071085574E+01 -0.12719995536184E+01 -0.20029260520263E+01
-0.18573324964313E+01 -0.18947456848782E+01 -0.30334720478895E+01 -0.18921116945884E+01 -0.30201714003930E+01
-0.21583624920952E+01 -0.24983400554928E+01 -0.39948919672979E+01 -0.24976864615374E+01 -0.39904633822332E+01
-0.24593924877592E+01 -0.31006630778746E+01 -0.49306339523829E+01 -0.31005001234607E+01 -0.49293421196621E+01
-0.27604224834232E+01 -0.37027745531744E+01 -0.58510652434700E+01 -0.37027338460498E+01 -0.58507154373720E+01
-0.30614524790872E+01 -0.43048456906778E+01 -0.67631019667636E+01 -0.43048355152976E+01 -0.67630104756058E+01



==> figures/consistencies/cons-1D-RK2U2-c0.8.dat <==
r_x=0.80,r_t=0.80
log(dx) log(L2)
log(dx) Cp_sh Cp1_sh Cp_in Cp1_in
-0.12041199826559E+01 -0.16269502153870E+01 -0.78711206215977E+00 -0.34331360466646E+00 -0.62220536293053E+00
-0.15051499783199E+01 -0.23453788186592E+01 -0.17184203875940E+01 -0.10939587965738E+01 -0.17128487267615E+01
-0.18061799739839E+01 -0.17913732084578E+01 -0.28605316355152E+01 -0.17851498055371E+01 -0.27973640633754E+01
-0.21072099696479E+01 -0.23958635982077E+01 -0.38300408408625E+01 -0.23943948274309E+01 -0.38063875526984E+01
-0.24082399653118E+01 -0.29983264071540E+01 -0.47709720024625E+01 -0.29979654375050E+01 -0.47636615770454E+01
-0.27092699609758E+01 -0.36004629457962E+01 -0.56943630566452E+01 -0.36003731103581E+01 -0.56923330268838E+01
-0.30102999566398E+01 -0.42025391696224E+01 -0.66079837310262E+01 -0.42025167361463E+01 -0.66074497416642E+01



==> figures/consistencies/cons-1D-RK2U2-c0.9.dat <==
r_x=0.90,r_t=0.90
log(dx) log(L2)
log(dx) Cp_sh Cp1_sh Cp_in Cp1_in
-0.19084850188786E+01 -0.38008820979452E+01 -0.30343436658311E+01 -0.19303967123128E+01 -0.25093139239095E+01
-0.22095150145426E+01 -0.49948898275069E+01 -0.39959231905746E+01 -0.25697893805859E+01 -0.36264038940319E+01
-0.25105450102066E+01 -0.32029611069739E+01 -0.50828775666579E+01 -0.32017201836695E+01 -0.48414559742134E+01
-0.28115750058706E+01 -0.38050781068622E+01 -0.60038900998685E+01 -0.38047925732953E+01 -0.59081207423759E+01
-0.31126050015346E+01 -0.44071503559278E+01 -0.69162347583610E+01 -0.44070805584145E+01 -0.68869011122662E+01



==> figures/const_cfl/cNorm-1D-RK2U2-c-cfl.dat <==
r_x=0.50,r_t=0.50
log(dx) log(L2)
log(dx) D2dx2 D3dx3
-0.90308998699194E+00  0.19514091241279E+00  0.91127678850035E-01
-0.12041199826559E+01 -0.54206817419466E+00 -0.88278723173463E+00
-0.15051499783199E+01 -0.11847942495812E+01 -0.19046136595387E+01
-0.18061799739839E+01 -0.17931272392733E+01 -0.28941129972632E+01
-0.21072099696479E+01 -0.23961514846728E+01 -0.38494645767246E+01
-0.24082399653118E+01 -0.29983806362885E+01 -0.47814924993119E+01
-0.27092699609758E+01 -0.36004743735228E+01 -0.56998497234679E+01
-0.30102999566398E+01 -0.42025417653993E+01 -0.66107874642844E+01



==> figures/const_cfl/cNorm_slope-1D-RK2U2-c-cfl.dat <==
log(dx) D2dx2 D3dx3
-9.03089986991940E-01  2.44895557660771E+00  3.23527530350114E+00
-1.20411998265590E+00  2.13508980714311E+00  3.39443391862052E+00
-1.50514997831990E+00  2.02083844950489E+00  3.28704564985925E+00
-1.80617997398390E+00  2.00320318269073E+00  3.17360925230764E+00
-2.10720996964790E+00  2.00056193831292E+00  3.09612974126309E+00
-2.40823996531180E+00  2.00011210147422E+00  3.05071666406639E+00
-2.70926996097580E+00  2.00002458408998E+00  3.02606967391136E+00


==> figures/const_cfl/discErr-1D-RK2U2-c-cfl.dat <==

log(dx) log(error)
log(dx) L1 L2 L8
-0.90308998699194E+00 -0.19198934289585E+00 -0.15402468792086E+00 -0.18879006926676E-01
-0.12041199826559E+01 -0.66114677312353E+00 -0.61186984780354E+00 -0.46148218394522E+00
-0.15051499783199E+01 -0.12409469965458E+01 -0.11949975264763E+01 -0.10446641113798E+01
-0.18061799739839E+01 -0.18402200132262E+01 -0.17946689255258E+01 -0.16442953498242E+01
-0.21072099696479E+01 -0.24419947579655E+01 -0.23964160139085E+01 -0.22459536915286E+01
-0.24082399653118E+01 -0.30440292980233E+01 -0.29984322217099E+01 -0.28479328937956E+01
-0.27092699609758E+01 -0.36460882815537E+01 -0.36004854915764E+01 -0.34499747448357E+01
-0.30102999566398E+01 -0.42481486660628E+01 -0.42025443252167E+01 -0.40520304330667E+01



==> figures/const_cfl/discErr_slope-1D-RK2U2-c-cfl.dat <==
log(dx) L1 L2 L8
-9.03089986991940E-01  1.55850724839860E+00  1.52092869972258E+00  1.47029592862441E+00
-1.20411998265590E+00  1.92605465160829E+00  1.93710821868937E+00  1.93728842917537E+00
-1.50514997831990E+00  1.99074187061840E+00  1.99206526820282E+00  1.99193185756043E+00
-1.80617997398390E+00  1.99905243134303E+00  1.99896055891504E+00  1.99866574883106E+00
-2.10720996964790E+00  1.99991545271114E+00  1.99985455427356E+00  1.99973162454917E+00
-2.40823996531180E+00  1.99999665216884E+00  1.99997767178820E+00  1.99993973926797E+00
-2.70926996097580E+00  2.00000130611934E+00  1.99999615424471E+00  1.99998570542118E+00


==> figures/const_cfl/esErr-1D-RK2U2-c-cfl.dat <==
phi_1,phi_es
log(dx) log(error)
log(dx) L1 L2 L8
-0.90308998699194E+00 -0.18191808055777E+00 -0.14334479126245E+00 -0.69966089783463E-02
-0.12041199826559E+01 -0.66015488357701E+00 -0.61064372184256E+00 -0.46022577548512E+00
-0.15051499783199E+01 -0.12407462321771E+01 -0.11948206650841E+01 -0.10444974125200E+01
-0.18061799739839E+01 -0.18401884692260E+01 -0.17946394384825E+01 -0.16442681084160E+01
-0.21072099696479E+01 -0.24419889541640E+01 -0.23964104067028E+01 -0.22459484272489E+01
-0.24082399653118E+01 -0.30440280913364E+01 -0.29984310357653E+01 -0.28479317546008E+01
-0.27092699609758E+01 -0.36460880093938E+01 -0.36004852217736E+01 -0.34499744811999E+01
-0.30102999566398E+01 -0.42481486016897E+01 -0.42025442611126E+01 -0.40520303699127E+01



==> figures/const_cfl/esErr_slope-1D-RK2U2-c-cfl.dat <==
log(dx) L1 L2 L8
-9.03089986991940E-01  1.58866827195884E+00  1.55233344620500E+00  1.50559470164134E+00
-1.20411998265590E+00  1.92868271256306E+00  1.94059380013937E+00  1.94090836611188E+00
-1.50514997831990E+00  1.99130400851475E+00  1.99255483519290E+00  1.99239512518694E+00
-1.80617997398390E+00  1.99913793843226E+00  1.99903988601846E+00  1.99873875527167E+00
-2.10720996964790E+00  1.99993072399528E+00  1.99986924138502E+00  1.99974532778459E+00
-2.40823996531180E+00  1.99999975660033E+00  1.99998071514539E+00  1.99994264781201E+00
-2.70926996097580E+00  2.00000199637215E+00  1.99999683756099E+00  1.99998637140730E+00


==> figures/const_cfl/es_ex-1D-RK2U2-c-cfl.dat <==
phi_es,exSol
log(dx) log(error)
log(dx) L1 L2 L8
-0.90308998699194E+00 -0.17700638278928E+01 -0.17219117607106E+01 -0.15758044802330E+01
-0.12041199826559E+01 -0.30403187408630E+01 -0.29907087645877E+01 -0.28402794162043E+01
-0.15051499783199E+01 -0.42880543009530E+01 -0.42426400115606E+01 -0.40926648748096E+01
-0.18061799739839E+01 -0.55123392562850E+01 -0.54664757131826E+01 -0.53159649852071E+01
-0.21072099696479E+01 -0.67240630969907E+01 -0.66784635485371E+01 -0.65279760345763E+01
-0.24082399653118E+01 -0.79315309360410E+01 -0.78859321949602E+01 -0.77354300753988E+01
-0.27092699609758E+01 -0.91371738175703E+01 -0.90915685862031E+01 -0.89410428223332E+01
-0.30102999566398E+01 -0.10341999792100E+02 -0.10296395099839E+02 -0.10145693113040E+02



==> figures/const_cfl/es_ex_slope-1D-RK2U2-c-cfl.dat <==
log(dx) L1 L2 L8
-9.03089986991940E-01  4.21969548306471E+00  4.21485241388855E+00  4.20049481508426E+00
-1.20411998265590E+00  4.14488781205273E+00  4.15882558218638E+00  4.16033444056908E+00
-1.50514997831990E+00  4.06698658926504E+00  4.06549420074406E+00  4.06371500520801E+00
-1.80617997398390E+00  4.02525946968483E+00  4.02613644092558E+00  4.02621355621321E+00
-2.10720996964790E+00  4.01112133821520E+00  4.01112402024959E+00  4.01107550149462E+00
-2.40823996531180E+00  4.00505896055288E+00  4.00503740028815E+00  4.00495885559546E+00
-2.70926996097580E+00  4.00234525424000E+00  4.00234704511204E+00  4.00176164521290E+00


==> figures/const_dif/cNorm-1D-RK2U2-d-dif.dat <==
r_x=0.50,r_t=0.25
log(dx) log(L2)
log(dx) D2dx2 D3dx3
-0.90308998699194E+00 -0.78346085804924E-01 -0.21317976048266E+00
-0.12041199826559E+01 -0.79718478299576E+00 -0.11545895451259E+01
-0.15051499783199E+01 -0.14335058121531E+01 -0.21397958663234E+01
-0.18061799739839E+01 -0.20411645748143E+01 -0.31020217020687E+01
-0.21072099696479E+01 -0.26441353577079E+01 -0.40398034637401E+01
-0.24082399653118E+01 -0.32463621525950E+01 -0.49616480562048E+01
-0.27092699609758E+01 -0.38484564131341E+01 -0.58744879843254E+01
-0.30102999566398E+01 -0.44505241493452E+01 -0.67825434584348E+01



==> figures/const_dif/cNorm_slope-1D-RK2U2-d-dif.dat <==
log(dx) D2dx2 D3dx3
-9.03089986991940E-01  2.38793046389064E+00  3.12729561240846E+00
-1.20411998265590E+00  2.11381270412527E+00  3.27278455764639E+00
-1.50514997831990E+00  2.01859871578861E+00  3.19644503738859E+00
-1.80617997398390E+00  2.00302558409035E+00  3.11524358096899E+00
-2.10720996964790E+00  2.00055410942997E+00  3.06230145082931E+00
-2.40823996531180E+00  2.00011383985514E+00  3.03238860335859E+00
-2.70926996097580E+00  2.00002572794476E+00  3.01649499116009E+00


==> figures/const_dif/esErr-1D-RK2U2-d-dif.dat <==
phi_1,phi_es
log(dx) log(error)
log(dx) L1 L2 L8
-0.90308998699194E+00 -0.39012486171063E+00 -0.34491054306753E+00 -0.20072429466851E+00
-0.12041199826559E+01 -0.90013010378172E+00 -0.85076171325240E+00 -0.70036166972286E+00
-0.15051499783199E+01 -0.14875955561664E+01 -0.14412430360312E+01 -0.12907881000005E+01
-0.18061799739839E+01 -0.20879390884031E+01 -0.20422745536688E+01 -0.18918169534893E+01
-0.21072099696479E+01 -0.26899168355073E+01 -0.26443107834433E+01 -0.24938183079334E+01
-0.24082399653118E+01 -0.32919971077995E+01 -0.32463934987862E+01 -0.30958853405894E+01
-0.27092699609758E+01 -0.38940670867344E+01 -0.38484627104055E+01 -0.36979495855767E+01
-0.30102999566398E+01 -0.44961301879850E+01 -0.44505254568901E+01 -0.43000109475724E+01



==> figures/const_dif/esErr_slope-1D-RK2U2-d-dif.dat <==
log(dx) L1 L2 L8
-9.03089986991940E-01  1.69420074217590E+00  1.68040121406889E+00  1.65975943344894E+00
-1.20411998265590E+00  1.95151799105226E+00  1.96153649564503E+00  1.96135414670322E+00
-1.50514997831990E+00  1.99429804632089E+00  1.99658348435301E+00  1.99657463424226E+00
-1.80617997398390E+00  1.99972679060232E+00  1.99992106582785E+00  1.99980521248798E+00
-2.10720996964790E+00  2.00006737190543E+00  2.00007548754419E+00  2.00002339078597E+00
-2.40823996531180E+00  2.00003317811196E+00  2.00003062914471E+00  2.00001413035033E+00
-2.70926996097580E+00  2.00001033093926E+00  2.00000915243212E+00  2.00000455325954E+00


==> figures/const_dif/es_ex-1D-RK2U2-d-dif.dat <==
phi_es,exSol
log(dx) log(error)
log(dx) L1 L2 L8
-0.90308998699194E+00 -0.20971777682374E+01 -0.20483062628657E+01 -0.19018106367318E+01
-0.12041199826559E+01 -0.33749243308761E+01 -0.33293031115359E+01 -0.31802751424294E+01
-0.15051499783199E+01 -0.46393505835226E+01 -0.45935999569215E+01 -0.44433643398168E+01
-0.18061799739839E+01 -0.58706927798858E+01 -0.58247967400547E+01 -0.56742834090546E+01
-0.21072099696479E+01 -0.70857381279101E+01 -0.70401767355955E+01 -0.68897848194657E+01
-0.24082399653118E+01 -0.82947603865406E+01 -0.82491657088689E+01 -0.80986670354304E+01
-0.27092699609758E+01 -0.95009858582328E+01 -0.94553811289082E+01 -0.93047811463212E+01
-0.30102999566398E+01 -0.10702769652895E+02 -0.10656924860128E+02 -0.10503067367741E+02



==> figures/const_dif/es_ex_slope-1D-RK2U2-d-dif.dat <==
log(dx) L1 L2 L8
-9.03089986991940E-01  4.24458220457555E+00  4.25537942106001E+00  4.24696715979344E+00
-1.20411998265590E+00  4.20033309257929E+00  4.19990321096362E+00  4.19589149114967E+00
-1.50514997831990E+00  4.09043023651897E+00  4.08994718422487E+00  4.08902463863339E+00
-1.80617997398390E+00  4.03629327816386E+00  4.03740495315081E+00  4.03780828461960E+00
-2.10720996964790E+00  4.01628500828992E+00  4.01617443672701E+00  4.01581979662391E+00
-2.40823996531180E+00  4.00699428318282E+00  4.00696089231466E+00  4.00662435060798E+00
-2.70926996097580E+00  3.99223935146846E+00  3.99144187797460E+00  3.98062066465060E+00


==> figures/correct_orders/cNorm-1D-BW-t-correct.dat <==
r_x=1.00,r_t=0.50
log(dt) log(L2)
log(dt) C1dt1 C2dt2
-0.20000000000000E+01 -0.23580595460879E+01 -0.31341114438342E+01
-0.23010299956640E+01 -0.26591517242263E+01 -0.37356563144430E+01
-0.26020599913280E+01 -0.29602029006696E+01 -0.43374455998843E+01
-0.29030899869919E+01 -0.32612389745696E+01 -0.49393671269603E+01
-0.32041199826559E+01 -0.35622705926060E+01 -0.55413571231242E+01
-0.35051499783199E+01 -0.38633010070362E+01 -0.61433819233986E+01
-0.38061799739839E+01 -0.41643311091819E+01 -0.67454243159411E+01
-0.41072099696479E+01 -0.44653611317351E+01 -0.73474754947775E+01



==> figures/correct_orders/cNorm_slope-1D-BW-t-correct.dat <==
log(dt) C1dt1 C2dt2
-2.00000000000000E+00  1.00020656570872E+00  1.99828880601063E+00
-2.30102999566400E+00  1.00007036102583E+00  1.99910073450952E+00
-2.60205999132800E+00  1.00002019146327E+00  1.99954003171181E+00
-2.90308998699190E+00  1.00000538940445E+00  1.99976748109787E+00
-3.20411998265590E+00  1.00000139111120E+00  1.99988309785036E+00
-3.50514997831990E+00  1.00000035372455E+00  1.99994153810001E+00
-3.80617997398390E+00  1.00000008932399E+00  1.99997072553657E+00


==> figures/extend_2D/app_es_DE-2D-RK2U2-c.dat <==
phi_1,phi_es
log(dx) log(error)
log(dx) L1 L2 L8
-0.10000000000000000E+01 -0.30817627896716498E+00 -0.26417788314832419E+00 -0.11922391054510541E+00
-0.13010299956639813E+01 -0.84316898493605830E+00 -0.79449268720200972E+00 -0.64399080877923232E+00
-0.16020599913279623E+01 -0.14330501402957008E+01 -0.13873938258675922E+01 -0.12370829715317271E+01
-0.19030899869919435E+01 -0.20338555588611014E+01 -0.19883000775363961E+01 -0.18378934767339503E+01
-0.22041199826559246E+01 -0.26357957089664241E+01 -0.25902090159052502E+01 -0.24397304045670936E+01
-0.25051499783199058E+01 -0.32378476930424918E+01 -0.31922479638819503E+01 -0.30417433564784151E+01



==> figures/extend_2D/app_es_DE_slope-2D-RK2U2-c.dat <==
log(dx) L1 L2 L8
-1.00000000000000E+00  1.77720730051788E+00  1.76166764672062E+00  1.74323790251084E+00
-1.30102999566398E+00  1.95954278263381E+00  1.96957495002391E+00  1.97020951830502E+00
-1.60205999132796E+00  1.99583239949297E+00  1.99616735981206E+00  1.99584929693473E+00
-1.90308998699194E+00  1.99960189607559E+00  1.99949821293132E+00  1.99925899910962E+00
-2.20411998265592E+00  1.99997340048497E+00  1.99993009550023E+00  1.99984373844029E+00


==> figures/extend_2D/cNorm-2D-RK2U2-c.dat <==
rt=0.50,rx=0.50,ry=0.50
log(dx) log(L2)
log(dx) Ddx2 Ddx3
-0.10000000000000000E+01 -0.48441286086600942E-01 -0.20354033842189301E+00
-0.13010299956639813E+01 -0.75712237854580344E+00 -0.12134664024546034E+01
-0.16020599913279623E+01 -0.13820023010888951E+01 -0.22273438084014909E+01
-0.19030899869919435E+01 -0.19874559050062297E+01 -0.32049169675680123E+01
-0.22041199826559246E+01 -0.25900581069278172E+01 -0.41515252482601133E+01
-0.25051499783199058E+01 -0.31922175102633843E+01 -0.50782624748753795E+01



==> figures/extend_2D/cNorm_slope-2D-RK2U2-c.dat <==
log(dx) Ddx2 Ddx3
-1.00000000000000E+00  2.35418763135569E+00  3.35490176586927E+00
-1.30102999566398E+00  2.07580617062694E+00  3.36802783958649E+00
-1.60205999132796E+00  2.01127333700380E+00  3.24742774224306E+00
-1.90308998699194E+00  2.00180118460431E+00  3.14456464248411E+00
-2.20411998265592E+00  2.00033023954103E+00  3.07855442967125E+00


==> figures/extend_2D/es_ex_DE-2D-RK2U2-c.dat <==
phi_es,exSol
log(dx) log(error)
log(dx) L1 L2 L8
-0.10000000000000000E+01 -0.21651367209788299E+01 -0.21250912051179749E+01 -0.19761843525567631E+01
-0.13010299956639813E+01 -0.34468699150417170E+01 -0.33979576851131981E+01 -0.32474465262872489E+01
-0.16020599913279623E+01 -0.46839002346979948E+01 -0.46387220808329417E+01 -0.44892410539109946E+01
-0.19030899869919435E+01 -0.59029371428765698E+01 -0.58574425588058423E+01 -0.57072215662904240E+01
-0.22041199826559246E+01 -0.71130762930945926E+01 -0.70674918095901829E+01 -0.69170178820470047E+01
-0.25051499783199058E+01 -0.83198049859518566E+01 -0.82741924591604707E+01 -0.81236776757842666E+01



==> figures/extend_2D/es_ex_DE_slope-2D-RK2U2-c.dat <==
log(dx) L1 L2 L8
-1.00000000000000E+00  4.25782550750722E+00  4.22837092093651E+00  4.22304153088288E+00
-1.30102999566398E+00  4.10932577309369E+00  4.12173010527736E+00  4.12515212939070E+00
-1.60205999132796E+00  4.04955295398303E+00  4.04850179559273E+00  4.04604368309853E+00
-1.90308998699194E+00  4.01999524183237E+00  4.01969660237791E+00  4.01885637040301E+00
-2.20411998265592E+00  4.00866594770925E+00  4.00857278992637E+00  4.00843706978680E+00


==> figures/revisit/cNorm-2D-RK2U2-c0.5.dat <==
rt=0.50,rx=0.50,ry=0.50
log(dx) log(L2)
log(dx) Ddx2 Ddx3
-0.23856062735983121E+01 -0.29531079154977560E+01 -0.47119906015446773E+01
-0.26866362692622934E+01 -0.35552058577098902E+01 -0.56311176016042301E+01



==> figures/revisit/cNorm-2D-RK2U2-c0.67.dat <==
rt=0.67,rx=0.67,ry=0.67
log(dx) log(L2)
log(dx) Ddx2 Ddx3
-0.24082399653118496E+01 -0.29980449335918657E+01 -0.47754122567066482E+01
-0.25843312243675309E+01 -0.33504405431793338E+01 -0.53158612936652805E+01
-0.27604224834232123E+01 -0.37027160290601708E+01 -0.58523755162516142E+01



==> figures/revisit/cNorm-2D-RK2U2-c0.75.dat <==
rt=0.75,rx=0.75,ry=0.75
log(dx) log(L2)
log(dx) Ddx2 Ddx3
-0.23856062735983121E+01 -0.29518373789148442E+01 -0.46967047438500087E+01
-0.25105450102066120E+01 -0.32022951360603762E+01 -0.50841455906664175E+01
-0.26354837468149119E+01 -0.34524972839236661E+01 -0.54682074654632462E+01
-0.27604224834232118E+01 -0.37025566180382028E+01 -0.58498044719424724E+01



==> figures/revisit/cNorm-2D-RK2U2-c0.8.dat <==
rt=0.80,rx=0.80,ry=0.80
log(dx) log(L2)
log(dx) Ddx2 Ddx3
-0.24082399653118496E+01 -0.29956576034329201E+01 -0.47445387874520399E+01
-0.25051499783199058E+01 -0.31904746113146722E+01 -0.50518135252695338E+01
-0.26020599913279625E+01 -0.33849324202830613E+01 -0.53549952350312022E+01



==> figures/wrong_orders/cNorm-1D-BW-t-wrong.dat <==
r_x=1.00,r_t=0.50
log(dt) log(L2)
log(dt) C2dt2 C3dt3
-0.20000000000000E+01 -0.20948656379078E+01 -0.23000675991102E+01
-0.23010299956640E+01 -0.23766157916859E+01 -0.26011597772486E+01
-0.26020599913280E+01 -0.26683164035173E+01 -0.29022109536919E+01
-0.29030899869919E+01 -0.29647550869140E+01 -0.32032470275917E+01
-0.32041199826559E+01 -0.32635072668632E+01 -0.35042786456283E+01
-0.35051499783199E+01 -0.35634027533376E+01 -0.38053090600584E+01
-0.38061799739839E+01 -0.38638665865731E+01 -0.41063391622031E+01
-0.41072099696479E+01 -0.41646137731420E+01 -0.44073691847588E+01



==> figures/wrong_orders/cNorm_slope-1D-BW-t-wrong.dat <==
log(dt) C2dt2 C3dt3
-2.00000000000000E+00  9.35953751574248E-01  1.00020656570872E+00
-2.30102999566400E+00  9.69008457738500E-01  1.00007036102583E+00
-2.60205999132800E+00  9.84747990787183E-01  1.00002019146260E+00
-2.90308998699190E+00  9.92433259982030E-01  1.00000538940512E+00
-3.20411998265590E+00  9.96231242049159E-01  1.00000139111087E+00
-3.50514997831990E+00  9.98119249122498E-01  1.00000035372123E+00
-3.80617997398390E+00  9.99060528521499E-01  1.00000008933230E+00

